On the Zeros of Quasi-Polynomials with Single Delay

A new numerical method is introduced for calculation of quasi-polynomial zeros with constant single delay. The trajectories of zeros are obtained depending on time-delay from zero to final time-delay value. The method determines all the zeros of the quasi-polynomial in any right half-plane. The approach is used to determine stability analysis of time-delay systems. The method is easy to implement, robust and applicable to quasi-polynomials with high order. The effectiveness of the method is shown on an example.

==> seminer_announcement.txt <==
Title: 
On the Zeros of Quasi-Polynomials with Single Delay

Abstract:
A new numerical method is introduced for calculation of quasi-polynomial zeros with constant single delay. The trajectories of zeros are obtained depending on variation of time-delay from zero to final time-delay of quasi-polynomial. The method determines all the zeros of quasi-polynomial in any right-half plane except the asymptotic zeros. The result of the method is used to determine stability analysis of time-delay systems. The method is easy to implement and robust. The method is applicable to quasi-polynomials with high order. The effectiveness of the method is shown on examples.

Bio:
Dr. Gumussoy had his PhD from The Ohio State University on Robust Control and Time-Delay Systems. He has professional experience on system engineering and research on control theory. Currently, he is affiliated with Courant Institute of Mathematical Sciences, New York University. He will join Control Systems Toolbox Team at The MathWorks Inc at October, 2007. His main interests are Stability Analysis of Time-Delay Systems, Fixed-Order Controller Synthesis and Numerical Methods for these topics.
